Intelligent Reflecting Surface Assisted Beam Index-Modulation for Millimeter Wave Communication

Millimeter wave communication is eminently suitable for high-rate wireless systems, which may be beneficially amalgamated with intelligent reflecting surfaces (IRS), relying on beam-index modulation. Explicitly, we propose three different architectures based on IRSs for beam-index modulation in millimeter wave communication, which circumvent the line-of-sight blockage of millimeter wave frequencies. We conceive both the optimal maximum likelihood detector and a low-complexity compressed sensing detector for the proposed schemes. Finally, the schemes conceived are evaluated through extensive simulations, which are compared to our analytically obtained bounds.

==> TikZ/datFiles/fig1-line1.dat <==
-10	0.029061
-8	0.025712
-6	0.021487
-4	0.01899
-2	0.017046
0	0.014935
2	0.014762
4	0.013802
6	0.012175
8	0.011859
10	0.010812


==> TikZ/datFiles/fig1-line2.dat <==
-10	0.22367
-8	0.21327
-6	0.19839
-4	0.17819
-2	0.15276
0	0.12389
2	0.095224
4	0.071066
6	0.054175
8	0.044275
10	0.038787


==> TikZ/datFiles/fig1-line3.dat <==
-10	0.011453
-8	0.009594
-6	0.007726
-4	0.006843
-2	0.006162
0	0.005625
2	0.005249
4	0.004897
6	0.004256
8	0.004109
10	0.003604


==> TikZ/datFiles/fig1-line4.dat <==
-10	0.050488
-8	0.047677
-6	0.04374
-4	0.038564
-2	0.032339
0	0.0257
2	0.019621
4	0.01498
6	0.012049
8	0.01041
10	0.0093787


==> TikZ/datFiles/fig1-line5.dat <==
-10	0.002804
-8	0.002456
-6	0.00173
-4	0.001519
-2	0.001555
0	0.001335
2	0.001305
4	0.001076
6	0.000965
8	0.000921
10	0.000743


==> TikZ/datFiles/fig1-line6.dat <==
-10	0.0081944
-8	0.0076684
-6	0.0069498
-4	0.006038
-2	0.004994
0	0.0039494
2	0.0030643
4	0.0024416
6	0.0020685
8	0.0018452
10	0.0016716


==> TikZ/datFiles/fig2-line1.dat <==
0	0.012547
2	0.004124
4	0.000838
6	6.5e-05
8	1.2e-05
10	0
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig2-line2.dat <==
0	0.29514
2	0.29347
4	0.29113
6	0.29107
8	0.29119
10	0.29067
12	0.2909
14	0.29089
16	0.29196
18	0.2908
20	0.29057


==> TikZ/datFiles/fig2-line3.dat <==
0	0.017405
2	0.006341
4	0.001418
6	0.000161
8	2e-05
10	2e-06
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig2-line4.dat <==
0	0.20003
2	0.18842
4	0.17911
6	0.17391
8	0.17024
10	0.16768
12	0.16517
14	0.16501
16	0.16429
18	0.16335
20	0.16301


==> TikZ/datFiles/fig2-line5.dat <==
0	0.043774
2	0.018499
4	0.004878
6	0.000644
8	6.3e-05
10	5e-06
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig2-line6.dat <==
0	0.19469
2	0.15688
4	0.1256
6	0.10419
8	0.088075
10	0.079624
12	0.072973
14	0.068891
16	0.0669
18	0.065286
20	0.064124


==> TikZ/datFiles/fig3-line1.dat <==
2       0.03970
4	0.0030975
6	0.000125
8	6.25e-06
10	0
12	0
14	0
16	0


==> TikZ/datFiles/fig3-line2.dat <==
2       0.4020375
4	0.22122
6	0.092655
8	0.034778
10	0.011396
12	0.00381
14	0.001215
16	0.00037875


==> TikZ/datFiles/fig3-line3.dat <==
2       0.0995100
4	0.009017
6	0.00046
8	1.2e-05
10	0
12	0
14	0
16	0


==> TikZ/datFiles/fig3-line4.dat <==
2       0.458020
4	0.33969
6	0.19598
8	0.090029
10	0.03692
12	0.013411
14	0.004817
16	0.001502


==> TikZ/datFiles/fig3-line5.dat <==
2       0.175141666666667
4	0.021648
6	0.0016817
8	8.3333e-05
10	6.6667e-06
12	0
14	0
16	0


==> TikZ/datFiles/fig3-line6.dat <==
2       0.4772083
4	0.41873
6	0.30647
8	0.18411
10	0.095775
12	0.042278
14	0.016802
16	0.0065242


==> TikZ/datFiles/fig4-line1.dat <==
0	0.017405
2	0.006341
4	0.001418
6	0.000161
8	2e-05
10	2e-06
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig4-line2.dat <==
0	0.047799
2	0.025592
4	0.0095843
6	0.0020079
8	0.00031071
10	1.5e-05
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig4-line3.dat <==
0	0.0006675
2	0.00011125
4	1.125e-05
6	1.258053640e-06
8	0
10	0
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig4-line4.dat <==
0	0.00062125
2	9.75e-05
4	1.625e-05
6	1.677404853e-06
8	0
10	0
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig4-line5.dat <==
0	0.0006675
2	0.00011125
4	1.125e-05
6	1.258053640e-06
8	0
10	0
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig5-line1.dat <==
1	0.00014944
2	0.043566
3	0.17666
4	0.28532
5	0.34084
6	0.39946
7	0.44328
8	0.48568


==> TikZ/datFiles/fig5-line2.dat <==
1	0
2	0.0011028
3	0.013556
4	0.060402
5	0.15376
6	0.27571
7	0.37853
8	0.45143


==> TikZ/datFiles/fig5-line3.dat <==
1	0
2	2.2222e-06
3	3.6389e-05
4	0.00058556
5	0.0028119
6	0.0099856
7	0.027441
8	0.060496


==> TikZ/datFiles/fig5-line4.dat <==
1	0
2	0
3	0
4	0
5	5.5556e-06
6	1.1111e-05
7	7.8611e-05
8	0.00030611


==> TikZ/datFiles/fig6-line1.dat <==
0	0.017405
2	0.006341
4	0.001418
6	0.000161
8	2e-05
10	2e-06
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig6-line2.dat <==
0	0.12972
2	0.04715
4	0.011819
6	0.001917
8	0.000184
10	6e-06
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig6-line3.dat <==
0	0.047799
2	0.025592
4	0.0095843
6	0.0020079
8	0.00031071
10	1.5e-05
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig6-line4.dat <==
0	0.25569
2	0.15936
4	0.070601
6	0.022509
8	0.00431
10	0.00058929
12	5.5714e-05
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig6-line5.dat <==
0	0.0006675
2	0.00011125
4	1.125e-05
6	1.258053640e-06
8	0
10	0
12	0
14	0
16	0
18	0
20	0


==> TikZ/datFiles/fig6-line6.dat <==
0	0.076204
2	0.027485
4	0.0071037
6	0.001235
8	0.00021125
10	2.875e-05
12	0
14	0
16	0
18	0
20	0

